A Centralized Multi-stage Non-parametric Learning Algorithm for Opportunistic Spectrum Access

Owing to the ever-increasing demand in wireless spectrum, Cognitive Radio (CR) was introduced as a technique to attain high spectral efficiency. As the number of secondary users (SUs) connecting to the cognitive radio network is on the rise, there is an imminent need for centralized algorithms that provide high throughput and energy efficiency of the SUs while ensuring minimum interference to the licensed users. In this work, we propose a multi-stage algorithm that - 1) effectively assigns the available channel to the SUs, 2) employs a non-parametric learning framework to estimate the primary traffic distribution to minimize sensing, and 3) proposes an adaptive framework to ensure that the collision to the primary user is below the specified threshold. We provide comprehensive empirical validation of the method with other approaches.

==> data_new/data_Exp100050_FC.csv <==
Random_Traditional_x,Random_Traditional_y,Random_TUC_x,Random_TUC_y,Random_Raj2018_x,Random_Raj2018_y,Genetic_Traditional_x,Genetic_Traditional_y,Genetic_TUC_x,Genetic_TUC_y,Genetic_Proposed_FDSA_SqExp_0_18_x,Genetic_Proposed_FDSA_SqExp_0_18_y,Genetic_Proposed_FDSA_SqExp_0_15_x,Genetic_Proposed_FDSA_SqExp_0_15_y,Genetic_Proposed_FDSA_SqExp_0_13_x,Genetic_Proposed_FDSA_SqExp_0_13_y,Genetic_Proposed_FDSA_SqExp_0_11_x,Genetic_Proposed_FDSA_SqExp_0_11_y,Genetic_Proposed_Fixed_eps_0_x,Genetic_Proposed_Fixed_eps_0_y,Genetic_Proposed_Fixed_eps_0_1_x,Genetic_Proposed_Fixed_eps_0_1_y,Genetic_Proposed_Decreasing_eps_x,Genetic_Proposed_Decreasing_eps_y,Genetic_Raj2018_x,Genetic_Raj2018_y
500,0,500,0.221605,500,0.174395,500,0,500,0.224685,500,0.159055,500,0.146125,500,0.13874,500,0.13135,500,0.126855,500,0.14042,500,0.126045,500,0.182865
1000,0,1000,0.2222425,1000,0.1754575,1000,0,1000,0.22245,1000,0.15991,1000,0.14442,1000,0.1345025,1000,0.1256425,1000,0.120575,1000,0.1352825,1000,0.1204825,1000,0.1844775
1500,0,1500,0.222788333333333,1500,0.176333333333333,1500,0,1500,0.221756666666667,1500,0.161575,1500,0.144308333333333,1500,0.133623333333333,1500,0.123566666666667,1500,0.118106666666666,1500,0.133356666666667,1500,0.118078333333333,1500,0.184993333333333
2000,0,2000,0.222995,2000,0.176727499999999,2000,0,2000,0.2215825,2000,0.1625125,2000,0.144565,2000,0.13277,2000,0.122295,2000,0.1161775,2000,0.13212,2000,0.11643,2000,0.1853
2500,0,2500,0.222593,2500,0.176604,2500,0,2500,0.220869,2500,0.162847,2500,0.144401,2500,0.132231,2500,0.121096,2500,0.114652,2500,0.131084,2500,0.114735,2500,0.184889
3000,0,3000,0.222751666666667,3000,0.176545833333333,3000,0,3000,0.220761666666667,3000,0.163288333333334,3000,0.144655833333333,3000,0.132199166666666,3000,0.120462499999999,3000,0.113528333333333,3000,0.130335,3000,0.113526666666667,3000,0.184885
3500,0,3500,0.222892857142859,3500,0.176624999999999,3500,0,3500,0.220704285714286,3500,0.163716428571429,3500,0.145032857142857,3500,0.132054999999999,3500,0.119929999999999,3500,0.112576428571428,3500,0.129696428571428,3500,0.112870714285714,3500,0.184919285714285
4000,0,4000,0.222675625000002,4000,0.176676249999999,4000,0,4000,0.2205075,4000,0.163767500000001,4000,0.145181249999999,4000,0.132031249999999,4000,0.119576249999999,4000,0.11173625,4000,0.128898124999999,4000,0.112003125,4000,0.184805624999999
4500,0,4500,0.222807222222224,4500,0.176779999999999,4500,0,4500,0.220573333333334,4500,0.163937777777779,4500,0.145337222222221,4500,0.131668333333331,4500,0.119149999999999,4500,0.111208888888889,4500,0.128488333333332,4500,0.111295555555555,4500,0.184753333333333
5000,0,5000,0.222818500000002,5000,0.176881999999999,5000,0,5000,0.220421,5000,0.164222500000001,5000,0.145336499999998,5000,0.131551499999997,5000,0.118914499999998,5000,0.1108065,5000,0.128117499999997,5000,0.1107835,5000,0.184820999999999
5500,0,5500,0.222810000000002,5500,0.176793636363635,5500,0,5500,0.220173181818182,5500,0.164484545454547,5500,0.145539999999998,5500,0.131438636363633,5500,0.118598181818179,5500,0.110298181818181,5500,0.127809090909087,5500,0.110242727272727,5500,0.184820909090908
6000,0,6000,0.222702500000001,6000,0.176708749999999,6000,0,6000,0.22014875,6000,0.164696250000001,6000,0.145562083333331,6000,0.131419999999996,6000,0.11822708333333,6000,0.109863749999999,6000,0.127552499999996,6000,0.109863333333332,6000,0.184816249999999
6500,0,6500,0.222628076923077,6500,0.176718846153845,6500,0,6500,0.220024615384615,6500,0.164783461538463,6500,0.145666153846152,6500,0.131228461538457,6500,0.117884615384612,6500,0.10944923076923,6500,0.127395769230764,6500,0.109459999999999,6500,0.184843846153846
7000,0,7000,0.222601785714286,7000,0.176812857142857,7000,0,7000,0.2199,7000,0.164965357142858,7000,0.145731428571426,7000,0.131124642857137,7000,0.11767571428571,7000,0.108941428571428,7000,0.12720928571428,7000,0.109126785714285,7000,0.184877857142857
7500,0,7500,0.222493333333333,7500,0.17667,7500,0,7500,0.219756666666666,7500,0.164987000000001,7500,0.145801999999998,7500,0.130981999999994,7500,0.117443666666663,7500,0.108633999999999,7500,0.126992666666661,7500,0.108750999999999,7500,0.184705333333333
8000,0,8000,0.2225221875,8000,0.1767403125,8000,0,8000,0.219731249999999,8000,0.165150000000001,8000,0.145816562499998,8000,0.130929999999994,8000,0.117408437499996,8000,0.108391562499999,8000,0.126818749999994,8000,0.108428437499999,8000,0.1847175
8500,0,8500,0.222558235294117,8500,0.17674,8500,0,8500,0.219645294117646,8500,0.165229411764706,8500,0.145794999999999,8500,0.130970882352936,8500,0.117242941176466,8500,0.108033529411763,8500,0.126596176470583,8500,0.108092352941175,8500,0.184738235294118
9000,0,9000,0.222611666666666,9000,0.176851388888889,9000,0,9000,0.219661944444443,9000,0.165245277777778,9000,0.145946944444443,9000,0.130997499999996,9000,0.117192222222218,9000,0.107829722222221,9000,0.126468333333329,9000,0.107836388888888,9000,0.184759166666667
9500,0,9500,0.222586842105261,9500,0.176791052631579,9500,0,9500,0.219687368421051,9500,0.165328684210527,9500,0.146133157894736,9500,0.131017894736839,9500,0.117018684210523,9500,0.10771894736842,9500,0.126359736842102,9500,0.10765394736842,9500,0.184773157894737
10000,0,10000,0.222642999999998,10000,0.176739750000001,10000,0,10000,0.219618749999999,10000,0.165368,10000,0.146155249999999,10000,0.130989499999998,10000,0.116860249999997,10000,0.107448749999999,10000,0.126216999999997,10000,0.107410749999999,10000,0.184735
10500,0,10500,0.222648333333332,10500,0.176670476190477,10500,0,10500,0.219620476190474,10500,0.165396904761905,10500,0.146240952380952,10500,0.130978333333332,10500,0.116779285714283,10500,0.107199999999999,10500,0.126065476190474,10500,0.107198809523808,10500,0.184732619047619
11000,0,11000,0.222714545454544,11000,0.176742727272728,11000,0,11000,0.219666818181816,11000,0.165520227272727,11000,0.146377954545455,11000,0.13103159090909,11000,0.116665454545453,11000,0.107035909090908,11000,0.126016363636363,11000,0.107084999999999,11000,0.184824545454545
11500,0,11500,0.222734999999998,11500,0.176768478260871,11500,0,11500,0.219570217391302,11500,0.165508913043478,11500,0.146381304347826,11500,0.130998913043478,11500,0.116535869565216,11500,0.106840434782608,11500,0.12592152173913,11500,0.106912608695651,11500,0.184790434782608
12000,0,12000,0.222742499999998,12000,0.176786458333334,12000,0,12000,0.219507916666665,12000,0.165619374999999,12000,0.146480625000001,12000,0.131019583333334,12000,0.116505208333332,12000,0.106733541666666,12000,0.125875208333333,12000,0.106800833333332,12000,0.184812708333333
12500,0,12500,0.222751599999998,12500,0.176805200000001,12500,0,12500,0.219506199999998,12500,0.165646999999999,12500,0.146572000000001,12500,0.131008400000001,12500,0.116427199999999,12500,0.106570799999999,12500,0.1257626,12500,0.106640399999999,12500,0.184862199999999
13000,0,13000,0.22275442307692,13000,0.176832692307694,13000,0,13000,0.219481153846151,13000,0.165699807692307,13000,0.146679230769232,13000,0.131049423076924,13000,0.116385,13000,0.106452115384614,13000,0.125672884615386,13000,0.106500576923076,13000,0.184839038461538
13500,0,13500,0.222737407407405,13500,0.17688314814815,13500,0,13500,0.219491666666664,13500,0.165717222222222,13500,0.146686111111112,13500,0.13106314814815,13500,0.116316666666667,13500,0.106359814814814,13500,0.125617037037038,13500,0.106377222222222,13500,0.184836296296295
14000,0,14000,0.222741428571426,14000,0.176903392857145,14000,0,14000,0.219472499999997,14000,0.165748749999999,14000,0.146714285714287,14000,0.131057857142859,14000,0.116249107142858,14000,0.106167321428571,14000,0.125588392857145,14000,0.106251428571428,14000,0.18480857142857


==> data_new/data_Exp100050_SE.csv <==
Random_Traditional_x,Random_Traditional_y,Random_TUC_x,Random_TUC_y,Random_Raj2018_x,Random_Raj2018_y,Genetic_Traditional_x,Genetic_Traditional_y,Genetic_TUC_x,Genetic_TUC_y,Genetic_Proposed_FDSA_SqExp_0_18_x,Genetic_Proposed_FDSA_SqExp_0_18_y,Genetic_Proposed_FDSA_SqExp_0_15_x,Genetic_Proposed_FDSA_SqExp_0_15_y,Genetic_Proposed_FDSA_SqExp_0_13_x,Genetic_Proposed_FDSA_SqExp_0_13_y,Genetic_Proposed_FDSA_SqExp_0_11_x,Genetic_Proposed_FDSA_SqExp_0_11_y,Genetic_Proposed_Fixed_eps_0_x,Genetic_Proposed_Fixed_eps_0_y,Genetic_Proposed_Fixed_eps_0_1_x,Genetic_Proposed_Fixed_eps_0_1_y,Genetic_Proposed_Decreasing_eps_x,Genetic_Proposed_Decreasing_eps_y,Genetic_Raj2018_x,Genetic_Raj2018_y
500,2.0122,500,0.937174999999999,500,1.139445,500,1.867635,500,0.854275,500,1.05812,500,1.1347,500,1.172365,500,1.206145,500,1.24174,500,1.17638,500,1.242705,500,1.008135
1000,2.0091475,1000,0.934645,1000,1.1285975,1000,1.85286,1000,0.8346925,1000,1.0253525,1000,1.10466,1000,1.1595475,1000,1.207595,1000,1.24114,1000,1.1733575,1000,1.24186,1000,0.9794125
1500,2.00915333333333,1500,0.935983333333334,1500,1.12563833333333,1500,1.84771666666667,1500,0.824631666666667,1500,1.00742,1500,1.09329166666667,1500,1.15481333333333,1500,1.209935,1500,1.24692666666667,1500,1.17419833333333,1500,1.24481833333333,1500,0.968876666666667
2000,2.00856875,2000,0.935542500000001,2000,1.12492625,2000,1.84384875,2000,0.819376250000001,2000,0.997562499999998,2000,1.084065,2000,1.1505225,2000,1.21095625,2000,1.2511425,2000,1.17813,2000,1.24716875,2000,0.963852500000001
2500,2.009259,2500,0.936250000000001,2500,1.125537,2500,1.841587,2500,0.817007,2500,0.991733999999999,2500,1.080979,2500,1.149458,2500,1.2132,2500,1.253812,2500,1.179843,2500,1.253003,2500,0.961285
3000,2.00890166666667,3000,0.936346666666667,3000,1.12572,3000,1.84058083333334,3000,0.816153333333332,3000,0.987920833333331,3000,1.07721333333333,3000,1.1465675,3000,1.21450583333334,3000,1.25722833333333,3000,1.18191,3000,1.25644166666667,3000,0.959939166666667
3500,2.00899571428571,3500,0.936562142857143,3500,1.12604928571429,3500,1.83987428571429,3500,0.815787857142856,3500,0.983899285714284,3500,1.07396,3500,1.14412571428572,3500,1.21580571428572,3500,1.26097285714286,3500,1.18363285714286,3500,1.26025857142857,3500,0.958597142857143
4000,2.008645625,4000,0.936104375,4000,1.12589875,4000,1.838809375,4000,0.814749999999999,4000,0.980828124999998,4000,1.07105375,4000,1.142641875,4000,1.216725625,4000,1.263551875,4000,1.185220625,4000,1.263215,4000,0.957663125
4500,2.00842166666666,4500,0.936357222222223,4500,1.12613444444445,4500,1.83870111111111,4500,0.814611666666666,4500,0.979653888888886,4500,1.07057388888889,4500,1.14379333333333,4500,1.21899277777778,4500,1.26613277777778,4500,1.18735722222222,4500,1.26660111111111,4500,0.958609444444443
5000,2.007776,5000,0.936431,5000,1.125759,5000,1.8384415,5000,0.813780999999998,5000,0.977549999999998,5000,1.06931,5000,1.1433065,5000,1.2204315,5000,1.2677545,5000,1.1884605,5000,1.2687385,5000,0.957790499999998
5500,2.00745772727273,5500,0.936794090909091,5500,1.12610636363636,5500,1.83840045454546,5500,0.814032727272726,5500,0.97584818181818,5500,1.06756590909091,5500,1.14366954545455,5500,1.22145454545455,5500,1.26985636363636,5500,1.18974590909091,5500,1.2710409090909,5500,0.957798181818178
6000,2.00796416666667,6000,0.9364725,6000,1.12665125,6000,1.83851291666667,6000,0.813969999999997,6000,0.974427499999998,6000,1.06685333333333,6000,1.14380416666667,6000,1.22257,6000,1.27201416666667,6000,1.19103083333334,6000,1.27304583333333,6000,0.958175416666662
6500,2.007625,6500,0.935918461538462,6500,1.12661692307692,6500,1.83789769230769,6500,0.813465769230767,6500,0.973312692307691,6500,1.06533692307692,6500,1.14413461538462,6500,1.22360961538462,6500,1.27361730769231,6500,1.19199230769231,6500,1.27454,6500,0.958007307692303
7000,2.00744214285715,7000,0.935334642857144,7000,1.12630428571429,7000,1.8374425,7000,0.812934642857139,7000,0.97232607142857,7000,1.06385571428571,7000,1.1440925,7000,1.22430785714286,7000,1.27523321428571,7000,1.19271464285714,7000,1.27572071428571,7000,0.957325357142853
7500,2.007073,7500,0.934755000000002,7500,1.12646233333333,7500,1.83728133333334,7500,0.81237833333333,7500,0.971294,7500,1.06254466666666,7500,1.14376766666666,7500,1.22484400000001,7500,1.276556,7500,1.19347166666667,7500,1.27679966666666,7500,0.957181999999996
8000,2.0070521875,8000,0.934973125000001,8000,1.126740625,8000,1.83696875,8000,0.812613437499998,8000,0.970380312499999,8000,1.06220249999999,8000,1.1435865625,8000,1.225126875,8000,1.278235,8000,1.1943628125,8000,1.2784178125,8000,0.957214999999997
8500,2.00710294117648,8500,0.935161764705883,8500,1.12691205882353,8500,1.83742235294118,8500,0.812935294117645,8500,0.969946470588235,8500,1.06223705882352,8500,1.14326205882353,8500,1.22564088235295,8500,1.27967764705882,8500,1.19553676470589,8500,1.28011088235294,8500,0.957265294117644
9000,2.00697,9000,0.935288055555556,9000,1.12689027777778,9000,1.83734944444444,9000,0.813178055555553,9000,0.969826944444444,9000,1.06147083333333,9000,1.14302861111111,9000,1.22595583333334,9000,1.28091638888889,9000,1.19668694444445,9000,1.28168194444445,9000,0.957033611111106
9500,2.00694605263158,9500,0.935433157894737,9500,1.12723289473684,9500,1.83734,9500,0.813512631578944,9500,0.969954736842106,9500,1.0611994736842,9500,1.14277157894737,9500,1.22700947368422,9500,1.28199552631579,9500,1.19767868421053,9500,1.28301236842105,9500,0.957403947368416
10000,2.00694950000001,10000,0.935503000000001,10000,1.12743525,10000,1.837406,10000,0.813781999999996,10000,0.969804250000001,10000,1.06089424999999,10000,1.142701,10000,1.22771050000001,10000,1.2829795,10000,1.19825475,10000,1.284169,10000,0.957681999999997
10500,2.00678714285715,10500,0.935773333333335,10500,1.12745238095238,10500,1.83726690476191,10500,0.813769761904756,10500,0.969373571428571,10500,1.06030309523809,10500,1.14239523809523,10500,1.22814404761906,10500,1.28371666666667,10500,1.19874119047619,10500,1.28535404761905,10500,0.957396428571424
11000,2.0068515909091,11000,0.935924090909093,11000,1.12725954545455,11000,1.83729863636363,11000,0.813672272727267,11000,0.969332045454546,11000,1.05994749999999,11000,1.142265,11000,1.22884727272728,11000,1.28454136363637,11000,1.19949931818182,11000,1.28597886363637,11000,0.957284545454542
11500,2.00719869565218,11500,0.936089565217392,11500,1.12773586956522,11500,1.83758869565217,11500,0.813755434782604,11500,0.969517391304347,11500,1.05985891304347,11500,1.14248586956521,11500,1.22972782608696,11500,1.28567130434783,11500,1.200095,11500,1.28698021739131,11500,0.957577391304345
12000,2.00725104166667,12000,0.936236666666668,12000,1.12776833333334,12000,1.83760895833333,12000,0.813892499999996,12000,0.969375208333332,12000,1.05962312499999,12000,1.14265645833333,12000,1.23020791666667,12000,1.28645270833333,12000,1.20081708333333,12000,1.28788333333334,12000,0.957776666666664
12500,2.0072376,12500,0.935982800000002,12500,1.1275644,12500,1.837534,12500,0.813951599999995,12500,0.9689452,12500,1.05882339999999,12500,1.14221099999999,12500,1.23060140000001,12500,1.2873242,12500,1.2012866,12500,1.28847400000001,12500,0.957712399999995
13000,2.00731557692308,13000,0.936070961538465,13000,1.12762326923077,13000,1.83764384615384,13000,0.813820192307687,13000,0.968503653846154,13000,1.05824269230768,13000,1.14192923076923,13000,1.23090596153847,13000,1.28805884615385,13000,1.20174846153846,13000,1.28908384615385,13000,0.957667884615379
13500,2.00745314814815,13500,0.936202407407412,13500,1.12776981481482,13500,1.83772185185184,13500,0.813843333333328,13500,0.968408703703704,13500,1.05792999999999,13500,1.14165518518518,13500,1.23136444444445,13500,1.28878351851852,13500,1.20227185185185,13500,1.28984925925927,13500,0.957664259259255
14000,2.00752357142857,14000,0.936328928571432,14000,1.12778696428572,14000,1.83773839285713,14000,0.813909821428567,14000,0.968238214285715,14000,1.05760428571428,14000,1.14159482142857,14000,1.23171446428572,14000,1.28966303571429,14000,1.20242285714286,14000,1.29043142857143,14000,0.957781785714281


==> data_new/data_Exp100050_TP.csv <==
Random_Traditional_x,Random_Traditional_y,Random_TUC_x,Random_TUC_y,Random_Raj2018_x,Random_Raj2018_y,Genetic_Traditional_x,Genetic_Traditional_y,Genetic_TUC_x,Genetic_TUC_y,Genetic_Proposed_FDSA_SqExp_0_18_x,Genetic_Proposed_FDSA_SqExp_0_18_y,Genetic_Proposed_FDSA_SqExp_0_15_x,Genetic_Proposed_FDSA_SqExp_0_15_y,Genetic_Proposed_FDSA_SqExp_0_13_x,Genetic_Proposed_FDSA_SqExp_0_13_y,Genetic_Proposed_FDSA_SqExp_0_11_x,Genetic_Proposed_FDSA_SqExp_0_11_y,Genetic_Proposed_Fixed_eps_0_x,Genetic_Proposed_Fixed_eps_0_y,Genetic_Proposed_Fixed_eps_0_1_x,Genetic_Proposed_Fixed_eps_0_1_y,Genetic_Proposed_Decreasing_eps_x,Genetic_Proposed_Decreasing_eps_y,Genetic_Raj2018_x,Genetic_Raj2018_y
500,2.06924050241406,500,2.43019175238998,500,2.37846245855865,500,2.61731260211404,500,2.68251274087184,500,2.7533184156582,500,2.72801970412024,500,2.72268467291066,500,2.71696705018305,500,2.69430886317443,500,2.71231268983305,500,2.69201311941218,500,2.71736283477454
1000,2.08957255914039,1000,2.45603306748541,1000,2.41316701904886,1000,2.72956313591086,1000,2.82598154254319,1000,2.8888438358084,1000,2.87349054700842,1000,2.86355864904862,1000,2.84327596563109,1000,2.83436250206911,1000,2.84337609200841,1000,2.83338910750347,1000,2.8427717399659
1500,2.08026060893839,1500,2.43990548221691,1500,2.40491376498044,1500,2.76306742025563,1500,2.87906212116088,1500,2.93619732022227,1500,2.92184483128328,1500,2.90227630545546,1500,2.88197235294599,1500,2.87304115772444,1500,2.88852147901672,1500,2.87428334209381,1500,2.88850862091337
2000,2.08216420555672,2000,2.440142935569,2000,2.40515707570424,2000,2.787602423822,2000,2.91749006477758,2000,2.97119366501429,2000,2.95883352869812,2000,2.93685880889863,2000,2.91342135255301,2000,2.90516769246327,2000,2.91690247046399,2000,2.90798858455958,2000,2.92273625384873
2500,2.08532235120085,2500,2.4474247747402,2500,2.4106014108016,2500,2.80901731501853,2500,2.94945537904027,2500,2.99875129153557,2500,2.98772366916857,2500,2.96357003800058,2500,2.94081668157502,2500,2.93337474795131,2500,2.94374998712152,2500,2.93240144983485,2500,2.95322019358749
3000,2.08279259131037,3000,2.44335780944591,3000,2.40623703842174,3000,2.81533375600661,3000,2.96132278755668,3000,3.00838710283563,3000,2.99559826572714,3000,2.97496856912274,3000,2.94957082630554,3000,2.94268714058782,3000,2.95186210285176,3000,2.9425656151596,3000,2.96280935042164
3500,2.08348722956066,3500,2.44170220433806,3500,2.40379217584609,3500,2.82205221388235,3500,2.97259529648308,3500,3.02075856102712,3500,3.00775549894885,3500,2.98632841874507,3500,2.96054126650548,3500,2.95135194027591,3500,2.95987196705233,3500,2.9498544775891,3500,2.97319545867604
4000,2.08432757615586,4000,2.4440533747886,4000,2.40345967760809,4000,2.82949884837677,4000,2.98303071764608,4000,3.03083356723065,4000,3.01803622497833,4000,2.99534736168925,4000,2.96922915135609,4000,2.96069291600031,4000,2.9694286366707,4000,2.95663280736896,4000,2.9838878105806
4500,2.08321071375888,4500,2.44003840692001,4500,2.40275977478761,4500,2.832768395443,4500,2.98832155120871,4500,3.03569337996389,4500,3.02118213366178,4500,2.99887284186954,4500,2.97330820577711,4500,2.96359479360694,4500,2.97235047738295,4500,2.95954545623989,4500,2.98806644594235
5000,2.08580477206657,5000,2.4410823590368,5000,2.40472437264282,5000,2.83719880111623,5000,2.99682251695181,5000,3.04256979839819,5000,3.02892232883496,5000,3.00448659237342,5000,2.98051977256714,5000,2.9694116366569,5000,2.97907832469873,5000,2.96561758888158,5000,2.99484086447825
5500,2.08600395962466,5500,2.44095958455308,5500,2.40323235538091,5500,2.83959432483682,5500,3.002471679807,5500,3.04829684719792,5500,3.03351208670635,5500,3.00801378855744,5500,2.98466457761807,5500,2.9733821233052,5500,2.98186333503096,5500,2.96929326644093,5500,3.00066279486311
6000,2.08475247849273,6000,2.44088863042054,6000,2.40201718575536,6000,2.8397018209128,6000,3.0041443232807,6000,3.04970930204872,6000,3.0355063823904,6000,3.00894105582967,6000,2.9867891965545,6000,2.97420985727375,6000,2.98338255742019,6000,2.96998004981834,6000,3.00222432280071
6500,2.08714736092488,6500,2.44371809975935,6500,2.40390842928712,6500,2.84408165334839,6500,3.0116365764291,6500,3.05631822516071,6500,3.04102424281139,6500,3.01410930806837,6500,2.99183115609517,6500,2.97899130112201,6500,2.98775200117831,6500,2.97386068893915,6500,3.00738775975948
7000,2.08610586842921,7000,2.44343861368496,7000,2.40324162748763,7000,2.84583523890572,7000,3.01452741953119,7000,3.06029437741372,7000,3.04395434523639,7000,3.01635900452356,7000,2.99356687874993,7000,2.98100474617597,7000,2.99066986266896,7000,2.97653530868002,7000,3.01056277415066
7500,2.08689861415465,7500,2.44476896635182,7500,2.4034442156006,7500,2.84695789913822,7500,3.01840731414149,7500,3.06255672935912,7500,3.04609815046249,7500,3.01751610110601,7500,2.99506935711068,7500,2.98245156536762,7500,2.99212463847041,7500,2.97849379571198,7500,3.01263681434155
8000,2.08792124776073,8000,2.44639851955391,8000,2.40345009639215,8000,2.84985597161766,8000,3.02330305733319,8000,3.06733378789947,8000,3.04986301113693,8000,3.02192080777398,8000,2.99882955596569,8000,2.98519922275768,8000,2.99587161472692,8000,2.98195521830261,8000,3.0168439961204
8500,2.08660075746997,8500,2.44516650166792,8500,2.40291281927075,8500,2.84868844339933,8500,3.0240598177928,8500,3.068126199216,8500,3.05029039540457,8500,3.02281066633487,8500,2.99963862718078,8500,2.98557331240302,8500,2.99620878734686,8500,2.98179604784181,8500,3.01759199764739
9000,2.08738689808657,9000,2.44582306682558,9000,2.40310945436124,9000,2.84961053660276,9000,3.02597722542549,9000,3.06989003218577,9000,3.05137321496386,9000,3.0242240703598,9000,3.00140298981234,9000,2.98654687328728,9000,2.99713147835234,9000,2.98257893302005,9000,3.01985002482798
9500,2.0875476382902,9500,2.44527677044486,9500,2.40263494557286,9500,2.85040041541492,9500,3.02715279242057,9500,3.07057289198602,9500,3.05211145362719,9500,3.02560544764194,9500,3.00266974409105,9500,2.98746465886898,9500,2.99765739176731,9500,2.98347901355789,9500,3.02025945737296
10000,2.08656934139862,10000,2.44430752915807,10000,2.40104140563076,10000,2.84992664942048,10000,3.0276647774944,10000,3.07065744573623,10000,3.05276816127072,10000,3.02620001158202,10000,3.00303636515059,10000,2.98785205704391,10000,2.99761586118947,10000,2.98367226384521,10000,3.01996069273518
10500,2.08690228844479,10500,2.44414685242447,10500,2.4018449022822,10500,2.85074464285069,10500,3.0287677298677,10500,3.07199008390133,10500,3.05409226133998,10500,3.02742478247381,10500,3.00381323283347,10500,2.98923227193895,10500,2.99891108069627,10500,2.98431848852573,10500,3.02192251144969
11000,2.08688604694944,11000,2.44368008664603,11000,2.40132011527189,11000,2.85121691264151,11000,3.02963452763123,11000,3.07275074207481,11000,3.05472663451364,11000,3.02840494343008,11000,3.00471869119762,11000,2.98996157690519,11000,2.9991559002113,11000,2.98508209201924,11000,3.0230262236343
11500,2.08604840006775,11500,2.44263684932383,11500,2.3998594432668,11500,2.85036713477509,11500,3.03014285473507,11500,3.07278043239117,11500,3.0545123925941,11500,3.02822774207696,11500,3.00439199696732,11500,2.98956758821535,11500,2.99879138005576,11500,2.98491658673999,11500,3.02306158204939
12000,2.0866657757922,12000,2.44336470875618,12000,2.40086488702484,12000,2.85122232632022,12000,3.03210880481399,12000,3.07359129093691,12000,3.05577732117617,12000,3.02956600095972,12000,3.00526185586974,12000,2.99060731110236,12000,2.9995222962287,12000,2.98575515613831,12000,3.0237836746995
12500,2.08631181473285,12500,2.44329495821556,12500,2.40054544531026,12500,2.85148760353665,12500,3.03286204257902,12500,3.07471255019948,12500,3.0572753992024,12500,3.03107197295188,12500,3.00572169892291,12500,2.99119325625485,12500,2.99997592080719,12500,2.9864354034886,12500,3.02449502370184
13000,2.08595126569194,13000,2.4427983388835,13000,2.3996941329747,13000,2.85140220305982,13000,3.03281280569837,13000,3.0751169227857,13000,3.0573907097138,13000,3.03090648772638,13000,3.00508546297299,13000,2.99087225686101,13000,2.9997061149607,13000,2.98663244347706,13000,3.02454638735853
13500,2.0867009154295,13500,2.4437256642425,13500,2.39992753028689,13500,2.85260017102033,13500,3.03502446004527,13500,3.07683243389633,13500,3.05968673064742,13500,3.03333095108424,13500,3.00650614179926,13500,2.99129502079486,13500,3.00122196084947,13500,2.98802946741631,13500,3.02610244154524
14000,2.08589519086407,14000,2.44222946872876,14000,2.39922444584813,14000,2.85198082109601,14000,3.03478802369931,14000,3.07646543870781,14000,3.05913928536593,14000,3.03291651475138,14000,3.0059267995279,14000,2.99053189484624,14000,3.00068342039991,14000,2.98741378101417,14000,3.02563549563072


==> data_new/data_GPD025_FC.csv <==
Random_Traditional_x,Random_Traditional_y,Random_TUC_x,Random_TUC_y,Random2_Raj2018_x,Random2_Raj2018_y,Random_Raj2018_x,Random_Raj2018_y,Genetic_Traditional_x,Genetic_Traditional_y,Genetic_TUC_x,Genetic_TUC_y,Genetic_Genie_x,Genetic_Genie_y,Genetic_Proposed_FDSA_SqExp_0_10_x,Genetic_Proposed_FDSA_SqExp_0_10_y,Genetic_Proposed_FDSA_SqExp_0_15_x,Genetic_Proposed_FDSA_SqExp_0_15_y,Genetic_Proposed_FDSA_SqExp_0_14_x,Genetic_Proposed_FDSA_SqExp_0_14_y,Genetic_Proposed_FDSA_SqExp_0_13_x,Genetic_Proposed_FDSA_SqExp_0_13_y,Genetic_Proposed_FDSA_SqExp_0_12_x,Genetic_Proposed_FDSA_SqExp_0_12_y,Genetic_Proposed_FDSA_SqExp_0_11_x,Genetic_Proposed_FDSA_SqExp_0_11_y,Genetic_Proposed_Fixed_eps_0_x,Genetic_Proposed_Fixed_eps_0_y,Genetic_Proposed_Fixed_eps_0_15_x,Genetic_Proposed_Fixed_eps_0_15_y,Genetic_Proposed_Decreasing_eps_x,Genetic_Proposed_Decreasing_eps_y,Genetic_Raj2018_x,Genetic_Raj2018_y
500,0,500,0.145316666666667,500,0.11439,500,0.1138,500,0,500,0.143011666666667,500,0,500,0.102553333333333,500,0.120113333333333,500,0.115661666666667,500,0.113966666666667,500,0.108565,500,0.106343333333333,500,0.0951033333333332,500,0.106995,500,0.09485,500,0.113351666666667
1000,0,1000,0.145155833333333,1000,0.1126925,1000,0.112863333333333,1000,0,1000,0.141841666666667,1000,0,1000,0.1001425,1000,0.122419166666667,1000,0.118831666666667,1000,0.114631666666667,1000,0.10946,1000,0.1043225,1000,0.0911533333333333,1000,0.1053475,1000,0.0911866666666664,1000,0.111731666666666
1500,0,1500,0.145183888888889,1500,0.111742222222222,1500,0.112237222222222,1500,0,1500,0.141443333333333,1500,0,1500,0.0991205555555555,1500,0.123918333333333,1500,0.120185,1500,0.115378888888889,1500,0.109634444444445,1500,0.104317777777778,1500,0.0891355555555556,1500,0.104323333333333,1500,0.0893794444444443,1500,0.111144444444444
2000,0,2000,0.145489166666667,2000,0.110945833333333,2000,0.111593333333334,2000,0,2000,0.141299166666667,2000,0,2000,0.0987024999999999,2000,0.125013333333333,2000,0.121013333333333,2000,0.115588333333333,2000,0.109721666666667,2000,0.103993333333333,2000,0.0880175,2000,0.104067916666667,2000,0.0883483333333334,2000,0.110217916666667
2500,0,2500,0.145688666666667,2500,0.110863333333333,2500,0.111124,2500,0,2500,0.141337,2500,0,2500,0.09808,2500,0.125833333333333,2500,0.121548,2500,0.116123333333333,2500,0.109952666666667,2500,0.103999333333333,2500,0.0869140000000001,2500,0.103679666666667,2500,0.0869653333333335,2500,0.109620666666667
3000,0,3000,0.145689444444445,3000,0.110213888888889,3000,0.110635555555556,3000,0,3000,0.141291944444444,3000,0,3000,0.0976472222222223,3000,0.126407777777778,3000,0.121840833333333,3000,0.116498888888888,3000,0.110301111111111,3000,0.104001944444444,3000,0.0860038888888891,3000,0.103188055555556,3000,0.0860947222222224,3000,0.109154722222222
3500,0,3500,0.145633333333334,3500,0.109665714285714,3500,0.110137142857143,3500,0,3500,0.141336428571429,3500,0,3500,0.0973990476190479,3500,0.127018333333333,3500,0.122374999999999,3500,0.116899523809523,3500,0.110506666666666,3500,0.103940476190476,3500,0.0852545238095242,3500,0.102777380952381,3500,0.0854511904761909,3500,0.108915714285714
4000,0,4000,0.145556458333333,4000,0.109317708333333,4000,0.109925625,4000,0,4000,0.141396041666666,4000,0,4000,0.0968872916666672,4000,0.12748625,4000,0.122836249999999,4000,0.117197916666665,4000,0.110694374999999,4000,0.103940208333333,4000,0.0844758333333339,4000,0.102384166666667,4000,0.0848691666666672,4000,0.10887125
4500,0,4500,0.145528703703703,4500,0.109205925925926,4500,0.109493703703704,4500,0,4500,0.141368148148147,4500,0,4500,0.096590370370371,4500,0.127743703703703,4500,0.123144629629628,4500,0.117313703703703,4500,0.110717962962962,4500,0.103798148148148,4500,0.0838777777777785,4500,0.102197407407408,4500,0.0843879629629636,4500,0.108646851851852
5000,0,5000,0.145604166666666,5000,0.109093,5000,0.1092875,5000,0,5000,0.141316666666666,5000,0,5000,0.0962208333333342,5000,0.127892666666665,5000,0.123183999999998,5000,0.117392666666665,5000,0.110665666666666,5000,0.103661,5000,0.0834310000000007,5000,0.1020385,5000,0.0839530000000008,5000,0.108320666666666
5500,0,5500,0.145641363636363,5500,0.10891106060606,5500,0.109017575757576,5500,0,5500,0.141281666666665,5500,0,5500,0.0960992424242434,5500,0.12811121212121,5500,0.123367121212119,5500,0.117569848484846,5500,0.110709393939393,5500,0.103610303030303,5500,0.0829753030303038,5500,0.101823181818182,5500,0.0834657575757585,5500,0.108168787878788
6000,0,6000,0.14554986111111,6000,0.108690416666666,6000,0.108684305555556,6000,0,6000,0.14126972222222,6000,0,6000,0.0958519444444458,6000,0.128210138888886,6000,0.123433194444442,6000,0.117676527777775,6000,0.110658749999999,6000,0.103474583333333,6000,0.082513472222223,6000,0.101641111111112,6000,0.0831305555555565,6000,0.108107916666666
6500,0,6500,0.145563846153845,6500,0.108516282051282,6500,0.108530256410256,6500,0,6500,0.14134769230769,6500,0,6500,0.0957220512820527,6500,0.128412051282048,6500,0.123623846153843,6500,0.117892948717946,6500,0.110810769230768,6500,0.103487692307692,6500,0.0821620512820526,6500,0.101470000000001,6500,0.0827611538461554,6500,0.107983846153846
7000,0,7000,0.145538928571427,7000,0.108382738095237,7000,0.108391785714286,7000,0,7000,0.141371547619045,7000,0,7000,0.0955257142857159,7000,0.12860333333333,7000,0.123786190476188,7000,0.118068452380949,7000,0.110891428571427,7000,0.103482142857143,7000,0.0818409523809544,7000,0.101344523809524,7000,0.0824023809523832,7000,0.10784369047619
7500,0,7500,0.145575999999999,7500,0.108272555555555,7500,0.108240111111111,7500,0,7500,0.141431555555554,7500,0,7500,0.0954258888888906,7500,0.128690444444441,7500,0.123977222222219,7500,0.118169555555552,7500,0.11093222222222,7500,0.103399444444444,7500,0.0816440000000025,7500,0.101177444444445,7500,0.0821713333333361,7500,0.107817
8000,0,8000,0.145561354166666,8000,0.108141041666666,8000,0.108105833333333,8000,0,8000,0.141460312499998,8000,0,8000,0.0953112500000018,8000,0.128874791666663,8000,0.12412927083333,8000,0.118236354166663,8000,0.111003749999998,8000,0.103268854166667,8000,0.0813973958333364,8000,0.101004479166668,8000,0.0818602083333366,8000,0.107721458333333
8500,0,8500,0.145524999999999,8500,0.107989705882352,8500,0.107911960784313,8500,0,8500,0.141461372549018,8500,0,8500,0.0951811764705901,8500,0.128980196078429,8500,0.124258137254899,8500,0.118243725490193,8500,0.111029705882351,8500,0.103169019607843,8500,0.0811403921568663,8500,0.100870490196079,8500,0.0815863725490235,8500,0.107577843137255
9000,0,9000,0.145537685185185,9000,0.107813148148147,9000,0.107779444444444,9000,0,9000,0.141520185185184,9000,0,9000,0.0950941666666687,9000,0.12912222222222,9000,0.124363055555553,9000,0.118348611111108,9000,0.111076944444442,9000,0.103163333333333,9000,0.0809112962963002,9000,0.100750555555557,9000,0.0813003703703745,9000,0.107500833333333
9500,0,9500,0.145584736842104,9500,0.107672192982456,9500,0.107699561403508,9500,0,9500,0.141567894736841,9500,0,9500,0.094991754385967,9500,0.129280526315788,9500,0.124473596491226,9500,0.118393859649121,9500,0.111074210526314,9500,0.103155350877193,9500,0.0807257894736885,9500,0.100658245614036,9500,0.081127982456145,9500,0.107414035087719
10000,0,10000,0.145534499999999,10000,0.107506333333333,10000,0.1075135,10000,0,10000,0.141546583333332,10000,0,10000,0.0949378333333355,10000,0.129387166666665,10000,0.124555916666665,10000,0.118428583333332,10000,0.111124749999998,10000,0.103138583333333,10000,0.0804534166666712,10000,0.100560583333334,10000,0.080820500000005,10000,0.107330416666666
10500,0,10500,0.145586111111111,10500,0.10740492063492,10500,0.107425,10500,0,10500,0.141478333333332,10500,0,10500,0.0947861904761928,10500,0.129389206349206,10500,0.124561031746031,10500,0.118407698412697,10500,0.111069444444443,10500,0.103084682539683,10500,0.0801925396825445,10500,0.100432777777779,10500,0.0806114285714338,10500,0.107181666666667
11000,0,11000,0.145628787878788,11000,0.107276818181818,11000,0.107325606060606,11000,0,11000,0.141452575757575,11000,0,11000,0.0947643181818204,11000,0.129383939393939,11000,0.124609166666666,11000,0.118428333333333,11000,0.11105659090909,11000,0.103070681818182,11000,0.0800423484848536,11000,0.100362196969697,11000,0.0804789393939449,11000,0.107073636363636


==> data_new/data_GPD025_SE.csv <==
Random_Traditional_x,Random_Traditional_y,Random_TUC_x,Random_TUC_y,Random2_Raj2018_x,Random2_Raj2018_y,Random_Raj2018_x,Random_Raj2018_y,Genetic_Traditional_x,Genetic_Traditional_y,Genetic_TUC_x,Genetic_TUC_y,Genetic_Genie_x,Genetic_Genie_y,Genetic_Proposed_FDSA_SqExp_0_10_x,Genetic_Proposed_FDSA_SqExp_0_10_y,Genetic_Proposed_FDSA_SqExp_0_15_x,Genetic_Proposed_FDSA_SqExp_0_15_y,Genetic_Proposed_FDSA_SqExp_0_14_x,Genetic_Proposed_FDSA_SqExp_0_14_y,Genetic_Proposed_FDSA_SqExp_0_13_x,Genetic_Proposed_FDSA_SqExp_0_13_y,Genetic_Proposed_FDSA_SqExp_0_12_x,Genetic_Proposed_FDSA_SqExp_0_12_y,Genetic_Proposed_FDSA_SqExp_0_11_x,Genetic_Proposed_FDSA_SqExp_0_11_y,Genetic_Proposed_Fixed_eps_0_x,Genetic_Proposed_Fixed_eps_0_y,Genetic_Proposed_Fixed_eps_0_15_x,Genetic_Proposed_Fixed_eps_0_15_y,Genetic_Proposed_Decreasing_eps_x,Genetic_Proposed_Decreasing_eps_y,Genetic_Raj2018_x,Genetic_Raj2018_y
500,1.74227166666667,500,0.68413,500,0.847895,500,0.845813333333334,500,1.69910166666667,500,0.687641666666667,500,1.03246666666667,500,0.917775,500,0.810441666666666,500,0.83477,500,0.851105,500,0.883183333333333,500,0.905388333333333,500,0.979506666666666,500,0.908286666666666,500,0.981500000000001,500,0.834544999999999
1000,1.74057666666667,1000,0.678564166666668,1000,0.845305833333334,1000,0.845619166666666,1000,1.698055,1000,0.683746666666668,1000,1.02868416666667,1000,0.927015833333334,1000,0.782231666666665,1000,0.807585,1000,0.834806666666668,1000,0.867073333333334,1000,0.902391666666667,1000,0.998420833333334,1000,0.910792500000001,1000,0.9978275,1000,0.82681
1500,1.73934888888889,1500,0.678223333333334,1500,0.846805,1500,0.846546111111111,1500,1.695555,1500,0.680064444444445,1500,1.02301111111111,1500,0.927956111111112,1500,0.767515555555555,1500,0.792161111111111,1500,0.822485000000001,1500,0.856421666666668,1500,0.895150555555556,1500,1.00927222222222,1500,0.913627777777777,1500,1.01026666666667,1500,0.824444444444444
2000,1.7386075,2000,0.678906666666668,2000,0.848468333333334,2000,0.849046250000001,2000,1.69739125000001,2000,0.681063333333333,2000,1.02341583333333,2000,0.933032500000001,2000,0.760480416666666,2000,0.786569583333332,2000,0.818912083333335,2000,0.854322083333335,2000,0.894249166666667,2000,1.0172175,2000,0.91727,2000,1.01786708333333,2000,0.826122083333332
2500,1.73870033333333,2500,0.678184,2500,0.849701666666667,2500,0.849849,2500,1.69723500000001,2500,0.679742,2500,1.023917,2500,0.936748000000001,2500,0.755011666666667,2500,0.781843666666666,2500,0.813895666666668,2500,0.850429000000002,2500,0.893663999999998,2500,1.023186,2500,0.919648333333332,2500,1.023488,2500,0.827608333333332
3000,1.73871055555556,3000,0.677260555555557,3000,0.850383333333333,3000,0.850814444444445,3000,1.69666000000001,3000,0.678150555555554,3000,1.0224825,3000,0.93753027777778,3000,0.749207777777779,3000,0.777159722222222,3000,0.809155555555556,3000,0.845720833333335,3000,0.892198055555553,3000,1.02864083333333,3000,0.92178361111111,3000,1.02878472222222,3000,0.827306666666666
3500,1.73865928571429,3500,0.676859523809524,3500,0.85185,3500,0.852260952380952,3500,1.69687523809524,3500,0.678274047619047,3500,1.02240928571429,3500,0.938957380952382,3500,0.745499523809525,3500,0.773784761904763,3500,0.806294047619048,3500,0.843994761904762,3500,0.892212857142854,3500,1.03348666666666,3500,0.923915476190475,3500,1.03367357142857,3500,0.828665952380952
4000,1.738501875,4000,0.676836666666667,4000,0.853239583333333,4000,0.853350208333333,4000,1.69656,4000,0.677848541666667,4000,1.02293895833333,4000,0.941112708333334,4000,0.742936458333335,4000,0.771000208333335,4000,0.803104583333334,4000,0.842007708333332,4000,0.891467291666665,4000,1.03729833333333,4000,0.926025208333332,4000,1.03794,4000,0.829025416666667
4500,1.73908111111111,4500,0.677126666666667,4500,0.854062962962964,4500,0.854452407407407,4500,1.69637185185185,4500,0.67737111111111,4500,1.02286425925926,4500,0.94256962962963,4500,0.741197222222223,4500,0.768769444444445,4500,0.80163537037037,4500,0.84118148148148,4500,0.89134648148148,4500,1.04124185185185,4500,0.927776666666666,4500,1.04154,4500,0.829694074074074
5000,1.738936,5000,0.676588666666667,5000,0.854626333333335,5000,0.855441666666666,5000,1.69571666666667,5000,0.676927166666666,5000,1.02223416666666,5000,0.943253500000001,5000,0.739604500000001,5000,0.766812666666668,5000,0.799816,5000,0.840175999999999,5000,0.890511499999998,5000,1.043869,5000,0.9289515,5000,1.04454483333333,5000,0.829819333333335
5500,1.73924045454545,5500,0.676924999999999,5500,0.855598030303032,5500,0.856395909090908,5500,1.69587287878788,5500,0.676754242424242,5500,1.02287333333333,5500,0.944447575757578,5500,0.738762121212122,5500,0.766079242424244,5500,0.798447575757577,5500,0.840251060606059,5500,0.890900757575755,5500,1.04717757575757,5500,0.931212424242424,5500,1.04795257575758,5500,0.830618484848485
6000,1.73913208333333,6000,0.676904583333333,6000,0.856752777777778,6000,0.857414999999999,6000,1.69537152777778,6000,0.676471944444444,6000,1.02187138888889,6000,0.944737083333334,6000,0.737752361111112,6000,0.765005416666667,6000,0.796664305555557,6000,0.839419305555556,6000,0.890528055555552,6000,1.05008583333333,6000,0.932796666666667,6000,1.05010333333334,6000,0.830857916666667
6500,1.73949051282051,6500,0.67696358974359,6500,0.857417307692309,6500,0.85821564102564,6500,1.69552269230769,6500,0.676308205128202,6500,1.02208448717949,6500,0.945964743589745,6500,0.736760384615385,6500,0.763905897435897,6500,0.795858974358975,6500,0.839020641025641,6500,0.890514999999996,6500,1.05204307692307,6500,0.933913846153846,6500,1.05224871794872,6500,0.83135435897436
7000,1.73963035714286,7000,0.677197738095239,7000,0.858242619047621,7000,0.858826904761904,7000,1.69540714285715,7000,0.675783928571425,7000,1.02172928571429,7000,0.946842380952381,7000,0.735295714285715,7000,0.762589285714285,7000,0.794836071428573,7000,0.838311428571429,7000,0.890207738095234,7000,1.05419630952381,7000,0.935352857142857,7000,1.05480380952381,7000,0.831461785714286
7500,1.73990288888889,7500,0.677386777777778,7500,0.859112111111114,7500,0.859779111111111,7500,1.695537,7500,0.676016444444439,7500,1.02214744444445,7500,0.947755666666664,7500,0.735010222222223,7500,0.762327222222222,7500,0.794739555555557,7500,0.838392555555557,7500,0.890711888888886,7500,1.05660088888889,7500,0.936795888888888,7500,1.05713944444445,7500,0.832107111111111
8000,1.73989614583333,8000,0.677362916666667,8000,0.859445729166668,8000,0.860160416666668,8000,1.69539895833334,8000,0.675858333333327,8000,1.02186708333333,8000,0.948342604166663,8000,0.73402875,8000,0.760891874999999,8000,0.793991041666668,8000,0.838312812500001,8000,0.890395104166663,8000,1.05824208333333,8000,0.937759583333333,8000,1.05909052083334,8000,0.832450208333333
8500,1.73991970588235,8500,0.677217647058825,8500,0.859904803921571,8500,0.860674019607846,8500,1.69525901960785,8500,0.675716372549014,8500,1.02175862745098,8500,0.948918725490194,8500,0.733346666666667,8500,0.760069509803919,8500,0.793566764705884,8500,0.838214901960786,8500,0.890363627450978,8500,1.05985058823529,8500,0.938596764705882,8500,1.06051980392157,8500,0.832838529411764
9000,1.7399062037037,9000,0.677248703703704,9000,0.860623425925928,9000,0.861495462962966,9000,1.69526870370371,9000,0.675744907407402,9000,1.02173916666667,9000,0.949504166666665,9000,0.732518148148149,9000,0.759442129629627,9000,0.793241388888891,9000,0.837920185185186,9000,0.890116666666665,9000,1.06148546296296,9000,0.939314166666666,9000,1.06243157407408,9000,0.833265185185185
9500,1.7399950877193,9500,0.677080350877194,9500,0.861165964912281,9500,0.861991666666669,9500,1.69503061403509,9500,0.675596491228066,9500,1.02182885964912,9500,0.949945263157893,9500,0.731745350877194,9500,0.758786140350876,9500,0.792754473684211,9500,0.837667192982457,9500,0.890107982456139,9500,1.06310561403509,9500,0.939934912280701,9500,1.06386105263158,9500,0.83361245614035
10000,1.74004258333333,10000,0.677257083333334,10000,0.861671666666668,10000,0.862700500000003,10000,1.69491525000001,10000,0.675488249999996,10000,1.02190691666667,10000,0.950227333333331,10000,0.7311585,10000,0.758189166666665,10000,0.792498250000001,10000,0.837422833333334,10000,0.889991749999997,10000,1.0647005,10000,0.940915833333332,10000,1.06545783333333,10000,0.833887249999999
10500,1.74038976190476,10500,0.677165317460319,10500,0.862111428571429,10500,0.863144444444447,10500,1.69494166666667,10500,0.675433253968251,10500,1.02172047619048,10500,0.950413809523808,10500,0.730773333333334,10500,0.75792238095238,10500,0.792063174603175,10500,0.837437539682542,10500,0.890034365079363,10500,1.06617912698413,10500,0.941507142857142,10500,1.06655873015873,10500,0.834272142857143
11000,1.74032393939394,11000,0.67712643939394,11000,0.862481515151514,11000,0.863690000000002,11000,1.69498992424243,11000,0.675310378787876,11000,1.02180878787879,11000,0.9502475,11000,0.730265151515153,11000,0.757411363636364,11000,0.791759696969698,11000,0.83719878787879,11000,0.889967727272725,11000,1.06742416666667,11000,0.942151212121209,11000,1.06765424242424,11000,0.834564621212121


==> data_new/data_GPD025_TP.csv <==
Random_Traditional_x,Random_Traditional_y,Random_TUC_x,Random_TUC_y,Random2_Raj2018_x,Random2_Raj2018_y,Random_Raj2018_x,Random_Raj2018_y,Genetic_Traditional_x,Genetic_Traditional_y,Genetic_TUC_x,Genetic_TUC_y,Genetic_Genie_x,Genetic_Genie_y,Genetic_Proposed_FDSA_SqExp_0_10_x,Genetic_Proposed_FDSA_SqExp_0_10_y,Genetic_Proposed_FDSA_SqExp_0_15_x,Genetic_Proposed_FDSA_SqExp_0_15_y,Genetic_Proposed_FDSA_SqExp_0_14_x,Genetic_Proposed_FDSA_SqExp_0_14_y,Genetic_Proposed_FDSA_SqExp_0_13_x,Genetic_Proposed_FDSA_SqExp_0_13_y,Genetic_Proposed_FDSA_SqExp_0_12_x,Genetic_Proposed_FDSA_SqExp_0_12_y,Genetic_Proposed_FDSA_SqExp_0_11_x,Genetic_Proposed_FDSA_SqExp_0_11_y,Genetic_Proposed_Fixed_eps_0_x,Genetic_Proposed_Fixed_eps_0_y,Genetic_Proposed_Fixed_eps_0_15_x,Genetic_Proposed_Fixed_eps_0_15_y,Genetic_Proposed_Decreasing_eps_x,Genetic_Proposed_Decreasing_eps_y,Genetic_Raj2018_x,Genetic_Raj2018_y
500,2.85862999796383,500,3.54608789299572,500,3.4727554732544,500,3.47121007401294,500,3.48614692821142,500,3.81138697130016,500,3.81441114479581,500,3.81247034594457,500,3.79816080026505,500,3.82593364264345,500,3.79776782662304,500,3.81604037763392,500,3.78257669390878,500,3.78796235832731,500,3.800567603889,500,3.78692044395937,500,3.86839925952323
1000,2.86539147474795,1000,3.55106849932933,1000,3.48244442177755,1000,3.47843465778913,1000,3.61948992135968,1000,4.01191534710008,1000,3.96922855315715,1000,3.98281344321322,1000,4.00033233842055,1000,4.00104082934549,1000,3.97919432324659,1000,3.99401981260551,1000,3.97088979060028,1000,3.9472567937629,1000,3.96857034129485,1000,3.94665177173689,1000,4.05511678373547
1500,2.86384097527027,1500,3.5469567600849,1500,3.48304367170437,1500,3.47770937548736,1500,3.6833119170132,1500,4.11642927746165,1500,4.05021486576956,1500,4.06932531471474,1500,4.09811803718254,1500,4.09626461187836,1500,4.07846614234815,1500,4.08745371595411,1500,4.07030408199667,1500,4.02155923033152,1500,4.05490253507419,1500,4.0151848046416,1500,4.14734460610698
2000,2.86123763593136,2000,3.54312337046734,2000,3.47998641837192,2000,3.47624786617967,2000,3.70732923822318,2000,4.16675331841353,2000,4.08926905201777,2000,4.11112292801344,2000,4.15162392608634,2000,4.14533121208786,2000,4.13098634499485,2000,4.13477027473869,2000,4.11338204168826,2000,4.06589425354081,2000,4.10181783912639,2000,4.05530682077856,2000,4.19709091065834
2500,2.86149647372407,2500,3.54006352126064,2500,3.47798281900018,2500,3.47767686121951,2500,3.72643266827813,2500,4.20511986216878,2500,4.11127858708794,2500,4.1377290059705,2500,4.19045955263405,2500,4.17764121593434,2500,4.1669564519974,2500,4.16764214590106,2500,4.14553120496184,2500,4.09744751816163,2500,4.13477154125106,2500,4.0897214909493,2500,4.22941961473362
3000,2.86205701110562,3000,3.54284487931618,3000,3.48100440022474,3000,3.48227349812999,3000,3.73986643475551,3000,4.23499172092169,3000,4.13227192285821,3000,4.16137594440452,3000,4.2206243039561,3000,4.20819571725913,3000,4.1964284363632,3000,4.1919371129805,3000,4.17071885166917,3000,4.11763491192882,3000,4.16012141151885,3000,4.11207396586241,3000,4.25957053509801
3500,2.86109353882357,3500,3.54429670757108,3500,3.48109700162014,3500,3.4834209288499,3500,3.74592061528258,3500,4.25128793074068,3500,4.14223836129751,3500,4.17418393964302,3500,4.23958924798884,3500,4.22556821157002,3500,4.21354536488399,3500,4.20746453380261,3500,4.18634855431187,3500,4.1330595537161,3500,4.17522189893347,3500,4.12582650286845,3500,4.27436142628857
4000,2.86261020105808,4000,3.54675372894628,4000,3.4817671735163,4000,3.48444477946468,4000,3.75344760920011,4000,4.26852291043944,4000,4.15288752285373,4000,4.18652744845824,4000,4.25531478656269,4000,4.24028339484853,4000,4.22875490580144,4000,4.22162476362379,4000,4.20296462886858,4000,4.14610920227498,4000,4.18698103578777,4000,4.13628088883803,4000,4.28809005784267
4500,2.86277686249103,4500,3.54582386319664,4500,3.48335596877536,4500,3.48646309135728,4500,3.75879504015055,4500,4.28124165425371,4500,4.15923859806864,4500,4.19456692518876,4500,4.26570852899933,4500,4.25035347102615,4500,4.237791688332,4500,4.23185996018043,4500,4.21335818152088,4500,4.15442586067615,4500,4.1967806076339,4500,4.14381498148424,4500,4.29931559524849
5000,2.8622960236675,5000,3.54604767912973,5000,3.4813024736149,5000,3.48415235651791,5000,3.76336201609811,5000,4.29357056851287,5000,4.16531294556185,5000,4.20253880589058,5000,4.27541499682873,5000,4.26084761973559,5000,4.24804168881271,5000,4.23950172191045,5000,4.2221579061295,5000,4.15923569073347,5000,4.20257316540199,5000,4.14942250463554,5000,4.31036979844424
5500,2.86053128486447,5500,3.54450217814619,5500,3.48005084536489,5500,3.48423945808747,5500,3.76519078054345,5500,4.300792484146,5500,4.16810200765534,5500,4.20647922745616,5500,4.28205483766913,5500,4.26590052873971,5500,4.25407441762148,5500,4.24448076420708,5500,4.22612236020853,5500,4.16221797818088,5500,4.20770428584975,5500,4.15380057270596,5500,4.31521942295682
6000,2.8602996048327,6000,3.54421944018264,6000,3.48034611037417,6000,3.48404775693241,6000,3.76914253839291,6000,4.30742567006729,6000,4.17391546975312,6000,4.21355521696562,6000,4.28753244947367,6000,4.27120704350218,6000,4.26118439935295,6000,4.2525021594725,6000,4.2318943524505,6000,4.16550492547655,6000,4.21237611060128,6000,4.15762905381636,6000,4.32055080127266
6500,2.85986519782806,6500,3.54442333804336,6500,3.48029392671985,6500,3.4824924882875,6500,3.77128209699197,6500,4.31266389405202,6500,4.17617168315866,6500,4.21621791356197,6500,4.29119263394659,6500,4.27607657807173,6500,4.26562171356647,6500,4.2568622305244,6500,4.23666065493796,6500,4.16968018437685,6500,4.21626580155503,6500,4.1613936998852,6500,4.32442219108158
7000,2.85931622112737,7000,3.54374800768463,7000,3.48050668148222,7000,3.48240572472911,7000,3.77441009962048,7000,4.31933070496579,7000,4.18019182143879,7000,4.2208261101088,7000,4.29777882809524,7000,4.28323710754832,7000,4.27186148878327,7000,4.26193344043461,7000,4.2417065473303,7000,4.17205944500038,7000,4.21829042860647,7000,4.16293797388717,7000,4.33029954141317
7500,2.8589176158593,7500,3.54291586228059,7500,3.48021943457029,7500,3.48327139339168,7500,3.77596975343211,7500,4.32387944413383,7500,4.18245154770034,7500,4.22334252569232,7500,4.30089941832367,7500,4.28686363797421,7500,4.27494951041764,7500,4.26497706720496,7500,4.24545518184528,7500,4.17290450312935,7500,4.22013817979734,7500,4.16466527133732,7500,4.33345325870402
8000,2.85818262729046,8000,3.54253840547441,8000,3.4796040630514,8000,3.48318690826134,8000,3.77800285684714,8000,4.32806857799639,8000,4.1848480906873,8000,4.22629991424247,8000,4.30447673833401,8000,4.2915450652694,8000,4.27935377181985,8000,4.26747578171853,8000,4.24860739336642,8000,4.1747726728001,8000,4.22246192965133,8000,4.1656231618347,8000,4.33639947943081
8500,2.85763391305097,8500,3.54218972847059,8500,3.47962274797249,8500,3.48288676603012,8500,3.779689914674,8500,4.33131446884214,8500,4.186879184527,8500,4.2288080924944,8500,4.30786686406373,8500,4.29365982998439,8500,4.28271566485126,8500,4.27058405073254,8500,4.2505195510549,8500,4.17527770901035,8500,4.22406363934892,8500,4.16666649492856,8500,4.33873107928387
9000,2.85724638115803,9000,3.53993514709498,9000,3.47898179306822,9000,3.48128400222632,9000,3.78073845690652,9000,4.33343897468362,9000,4.18738009187453,9000,4.22955945708798,9000,4.31038116871772,9000,4.29708748332352,9000,4.28482315282001,9000,4.27311558181115,9000,4.25291376599996,9000,4.17541445031123,9000,4.2255264511327,9000,4.16652648894737,9000,4.34087896784391
9500,2.85657731648867,9500,3.53957647573411,9500,3.47824823655141,9500,3.48079528551566,9500,3.78305686639195,9500,4.33722335256379,9500,4.18936581475809,9500,4.23234513481717,9500,4.31358181277999,9500,4.29989700832919,9500,4.28861549616438,9500,4.27543075491445,9500,4.25537685767458,9500,4.17531618538801,9500,4.226894337456,9500,4.16732473915533,9500,4.34337275267762
10000,2.85637430643034,10000,3.54055581778204,10000,3.47905849358675,10000,3.48098241310264,10000,3.78429784328378,10000,4.34099170509756,10000,4.19163951954577,10000,4.23471282288813,10000,4.3159526429094,10000,4.30258834818673,10000,4.29066159487187,10000,4.27774137305079,10000,4.25821598941777,10000,4.17638916939818,10000,4.22714619222795,10000,4.16862791332231,10000,4.34645116713043
10500,2.85580712349965,10500,3.54135336574866,10500,3.47981689237206,10500,3.48154360922674,10500,3.78562483459593,10500,4.34397472604523,10500,4.19500168710671,10500,4.23707431676668,10500,4.31873012555124,10500,4.30468250372003,10500,4.29342015349091,10500,4.28044647402075,10500,4.26039849424263,10500,4.17729241458558,10500,4.22908856342033,10500,4.17066228788268,10500,4.34943004192518
11000,2.85612384940685,11000,3.54109224770357,11000,3.48021266550115,11000,3.48076482140083,11000,3.78658701911911,11000,4.34621901831031,11000,4.19653411228783,11000,4.23916790855734,11000,4.3209916177117,11000,4.30613843602847,11000,4.29546016472991,11000,4.28163413017695,11000,4.26246940852827,11000,4.17775100799626,11000,4.22977367110944,11000,4.17117286182565,11000,4.35106779366811

